INDIGO: Intrinsic Multimodality for Domain Generalization

For models to generalize under unseen domains (a.k.a domain generalization), it is crucial to learn feature representations that are domain-agnostic and capture the underlying semantics that makes up an object category. Recent advances towards weakly supervised vision-language models that learn holistic representations from cheap weakly supervised noisy text annotations have shown their ability on semantic understanding by capturing object characteristics that generalize under different domains. However, when multiple source domains are involved, the cost of curating textual annotations for every image in the dataset can blow up several times, depending on their number. This makes the process tedious and infeasible, hindering us from directly using these supervised vision-language approaches to achieve the best generalization on an unseen domain. Motivated from this, we study how multimodal information from existing pre-trained multimodal networks can be leveraged in an "intrinsic" way to make systems generalize under unseen domains. To this end, we propose IntriNsic multimodality for DomaIn GeneralizatiOn (INDIGO), a simple and elegant way of leveraging the intrinsic modality present in these pre-trained multimodal networks along with the visual modality to enhance generalization to unseen domains at test-time. We experiment on several Domain Generalization settings (ClosedDG, OpenDG, and Limited sources) and show state-of-the-art generalization performance on unseen domains. Further, we provide a thorough analysis to develop a holistic understanding of INDIGO.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> outline.txt <==
TITLE: 
T1 - Leveraging Multimodality for Contemporary Domain Generalization
T2 - Intrinsic Multimodality for Domain Generalization

===============================================================
1 Introduction

* Growing importance of DG - current trend towards diff variants of DG - how it's important to understand what works and what doesn't on DG and its variants

* Equivalent importance on architectures, esp transformers for diff tasks (domain-shift) + one line on multi modal vision tx  and their rise 
(equivalent importance on use of weak supervision like language supervision using image captions in importance of performance improvement on any problem; Refer any other work that does such things, not necessarily in DG) 
(https://aclanthology.org/2020.emnlp-main.162/)
https://arxiv.org/pdf/2103.00020.pdf

* Multimodal can help DG -> focus object content/shape/disentangle texture info
No concrete work has been done to understand how multimodality can be leveraged for DG,
Reason=>One issue-> no captions/attributes paired data/weak supervisory signals
Recent success of weakly supervised large scale vision-language models in holistic CLIP,SLIP semantic/image understanding (Although can tackle domain shift but not trained for the task (related work))

* We are the first work to look how multimodality can be integrated intrinsically (i.e without any explicit data or semantic supervision) via pretrained Vision-Language models like CLIP, SLIP, etc.
Our systematic experiments and novel design choices lead to the following interesting findings



* Summary of contributions
(Unsure about order of first two points)
1) Augmenting/ base DG models with pre-trained vision-language models helps (Theory)
2)In this work, we analyze several conventional/intuitive fusion mechanisms (Distillation, FT, concatenation, transfer learning) to intrinsically integrate Multimodality (vision-language to be specific) in standard DG pipelines. Inspired by the analysis we engineer a novel fusion mechanism to intrinsically integrate Multimodality in DG pipelines via pretrained Vision-Language models like CLIP, SLIP, etc.
3) We notice that augmenting models with our novel design choices helps DG/OpenDG. We achieve SOTA in DG/OpenDG by beating conventional/intuitive techniques like distillation, finetuning, transfer learning, etc.
4) Additionally we do ablations and benchmarking to develop a holistic understanding.

(We consolidate the ways, We find that generalization depends on carefully fusing/integrating info)
==========================

2 Related Work
    * DG and OpenDG: SOTAs, understanding
    * ViTs : SOTA papers which use ViTs in different areas including DG
    * Multimodal ViTs: CLIP, SLIP, ImageBERT, ALIGN, etc. Various applications and SOTAs achieved by them.
    * Para explaining the need of integrating intrinsic multimodality in DG pipelines (focus on unavailability of weak supervision like captions) and how we are first ones to achieve same.

===============================

3 Intrinsic Multimodality for DG
    * Background
        [1st para] Describe DG setting
        [2nd para] OpenDG setting
        [3rd para] Vision Transformers -  theory and equations
        [4th para] Contrastive Vision-Language models - theory and equations
    
    * Are MM-ViTs (eg. CLIP, DeCLIP, ALBEF) enough? [DomainNet and OfficeHome]

        <Tabel 1> Table of comparison with main SOTAs

        [1st para] Zero-shot inference: Show that CLIP zero-shot inference beats CNNs and ViT based SOTAs by significant margins. Focus that this doesn't even require any training/adaptation as CLIP model is frozen.

        [2nd para]
            - Transfer Learning: Show that the results improve further when an attention head is trained over frozen clip features. Works better than a linear head (which is usual practice in the transfer learning literature literature)
            - Finetuning: Show where finetuning stands in the competition. We either finetune last layer of CLIP or just B.N parameters.
        
        [3rd para] Results with other MM-ViTs: DeCLIP, ALBEF <Table 2>

    * Can we intrinsically integrate MM-ViTs with vanilla-ViTs ? 

        [1st para] Distillation: Considering the CLIP/SLIP trained models as teacher networks, we can train a student ViT with a soft label distillation loss.  How does that compare with standalone MM-ViT and vanilla-ViT ?

        [2nd para] Cross-Attention: Cross Attention has been a popular way of combining two modalities together. We can cross-attend MM-ViT features with a student ViT features at each layer as follows:       
                    <Explain with  equations and a diagram>
        
        [3rd para] Class-token Cross-Attention: Another cross-attention baseline where we only cross-attend MM-ViT class token with student ViT image features at each layer.
                        <Explain with  equations and a diagram>
        

        [4th para] Late Fusion with caption (Final proposition): 
                - An issue with the aforementioned methods can be => since they are applying cross attention from the very first layer where the representative power of student ViT is not as good as that of MM-ViT's, the attention weights can get biased towards MM-ViT features to reach a sub-optimal performance. 
                - Hence we propose late fusion approach to leverage the semantic information present in student-ViT's later layers. 
                - We use auxiliary loss to predict text representations also. Explain with diagram and equations

        [6th para] Main results in <Table 3>
        
        [7th para] Analysis:
                - <Table 4> how results change as ViT tiny/small/hybrid is used as student or when it is subsituted with a constant representation. This will help validate the fact the ViT is helping in the pipeline.
                
                - <Table 5> Removing  auxiliary loss. Additionally, substitute it with domain based information to show if domain-based information further improves the performance or not.
                
                - <Table 6> Other fusion heads like Cross Attention, MLP-mixer to show the scope of work.

                - <Table 7> Can fine-tuning CLIP together with base Vit Help
                
                - [Plots] T-SNE plots
                
                - Attention maps and Autosegment results to see if shape-biasness of ViTs is increasing or not?
                
                - Graphs on changing hyper-parameter plots.
                

    * How everything works out on more challenging DG settings ? [
        - <Table 8> Summarize the performance of aforementioned strategies on openDG behcnmark.
        - <Table 9> Summarize performance on when data from limited source domains is available.


========================
4 Conclusions and Future Work
 Summarize that 
- frozen MM-ViTs perform exceptionally well on DG and it increases with further training. 
- Distillation is not effective way to intrinsically integrate MM-ViTs with vanilla ViTs. Of all, our final proposition of late fusion works best.
- results extends to OpenDG which is a challenging benchmark
- [Future Work] to explore better fusion techniques and apply on other chalenging tasks like grounding, domain-generalized segmentation, generative DG, etc.

=======================
Important References:
- Intruging properties:  (https://arxiv.org/pdf/2105.10497.pdf)
- CLIP (https://arxiv.org/pdf/2103.00020.pdf), DeCLIP (https://arxiv.org/pdf/2110.05208.pdf), SLIP (https://github.com/facebookresearch/SLIP)
- 
=======================

3 Intrinsic Multimodality for DG
    * Background
        - Notations
        - Vision Transformers -  theory and equations
        - Contrastive Vision-Language models - theory and equations
    
    * Achieving intrinsic multimodality
        - Distillation: Considering the CLIP/SLIP trained models as teacher networks, we can train a student ViT with a soft label distillation loss.  

        - Cross-Attention: Cross Attention has been a popular way of combining two modalities together. Recent CrossViT applies cross attention on image features obtained from different patch sizes. Similarly we can cross-attend MM-ViT features with a student ViT features at each layer as follows:       
                    <Explain with  equations and a diagram>
        
        - Class-token Cross-Attention: Another cross-attention baseline where we only cross-attend MM-ViT class token with student ViT image features at each layer.
                        <Explain with  equations and a diagram>
        
        However, issue with the these methods => they are early fusion methods => we are applying cross attention from the very first layer where the representative power of student ViT is not as good as that of MM-ViT's, the attention weights tend to get biased towards MM-ViT features to reach a sub-optimal performance. Hence we propose late fusion approach to leverage the semantic information present in student-ViT's later layers.

        - (Final proposition) Late Fusion:

=================================
4 Experiments and Results
    * Datasets, architectures, evaluation, implementation details, architectures
    * Multimodal fusion results with CLIP on DG  (DomainNet and OfficeHome) - Comparing and bench marking with CNNs and ViT based SOTAs and show our late-fusion achieves new SOTA, it also outperforms conventional baselines like Zero-shot, Transfer Learning, Finetuning, Distillation, etc. 
    * Multimodal fusion results with CLIP on OpenDG (OfficeHome and PACS) - A recent and more challenging setting than DG. Comparing and bench marking with CNNs and ViT based SOTAs and show our late-fusion achieves new SOTA, it also outperforms conventional baselines like Zero-shot, Transfer Learning, Finetuning, Distillation, etc. 
    * Results with other multimodal networks (DeCLIP, ALBEF) on DG and OpenDG - show out fusion technique still outperforms conventional baselines and other fusion methods. 

=================================
5 Discussion and Analysis
    - Attention maps for class token approach to show that it is not leveraging the patch features which are provided explicitly.
    - Ablation in late fusion technique where we substitute the ViT representations with a constant representation. This will help validate the fact the ViT is helping in the pipeline. T-SNE plots for same.
    - Showing if domain-based information further improves the performance or not.
    - Choice of token (MM token or ViT token) used for prediction affects the performance.
    - Other fusion heads like MLP-mixer can improve things further.
    - Table on how results change as ViT small/base/large is used as student

=================================
6 Conclusions and Future Work




















Introduction:
    - Mention that we are first ones to benchmark different methods/architectures in DG
    - First ones to explore Multimodal models into DG
    - We analyze different fusion mechanisms (Distillation, FT, concatenation, transfer learning) and propose new way of fusing multimodal models like CLIP, SLIP, ImageBERT
    - Show SOTA results on DG and challenging  OpenDG benchmarks. Do some additional ablations ...


=========================
Related Work:

========================    
Methodolgy:
    - Preliminary things we can describe: Notations, Vision Tx, Multimodal background
    - Fusion with Multimodal models: Concatenation, Attention, class-token, Distillation 
    - Propose Late fusion mechanism - caption prediction as multi-task objective

========================    
Experiments:
    - Bechmarking results - SOTAs, ViTs, CNNs
    - Multimodal fusion results with CLIP on DG  (DomainNet and OfficeHome)
    - Multimodal fusion results with CLIP on OpenDG (OfficeHome and PACS)
    - Trying out different multimodal networks (SLIP and ImageBERT) on DG and OpenDG

========================
Ablations:
    - Varying the size of multimodal architecture
    - 



we use only clip model not text/caption data (data free)
